A quasi-quadratic vertex Kernel for Cograph edge editing

We provide a $O(k^2 \mathrm{log} k)$ vertex kernel for cograph edge editing. This improves a cubic kernel found by Guillemot, Havet, Paul and Perez [1] which involved four reduction rules. We generalize one of their rules, based on packing of induced paths of length four, by introducing t-modules, which are modules up to t edge modifications. The key fact is that large t-modules cannot be edited more than t times, and this allows to obtain a near quadratic kernel. The extra $\mathrm{log} k$ factor seems tricky to remove as it is necessary in the combinatorial lemma on trees which is central in our proof. Nevertheless, we think that a quadratic bound should be reachable.

==> tikz/module_p4_0.tikz <==
\begin{tikzpicture}
	\node[draw,fill,circle] (0) at (-3,-1) {};
	\node[draw,fill,circle] (1) at (-1,1) {};
	\node[draw,fill,circle] (2) at (1,-1) {};
	\node[draw,fill,circle] (3) at (3,1) {};

	\draw[-] (0) to (1) to (2) to (3);
	\draw[dotted] (-8,0) circle (4);
\end{tikzpicture}


==> tikz/module_p4_1.tikz <==
\begin{tikzpicture}
	\node[draw,fill,circle] (0) at (-3,-1) {};
	\node[draw,fill,circle] (1) at (-1,1) {};
	\node[draw,fill,circle] (2) at (1,-1) {};
	\node[draw,fill,circle] (3) at (3,1) {};

	\draw[-] (0) to (1) to (2) to (3);
	\draw[dotted] (-6,0) circle (4);
\end{tikzpicture}


==> tikz/module_p4_2.tikz <==
\begin{tikzpicture}
	\node[draw,fill,circle] (0) at (-3,-1) {};
	\node[draw,fill,circle] (1) at (-1,1) {};
	\node[draw,fill,circle] (2) at (1,-1) {};
	\node[draw,fill,circle] (3) at (3,1) {};

	\draw[-] (0) to (1) to (2) to (3);
	\draw[dotted] (-4,0) circle (4);

	\draw[dotted,red] (0) to (2);
\end{tikzpicture}


==> tikz/module_p4_3.tikz <==
\begin{tikzpicture}
	\node[draw,fill,circle] (0) at (-3,-1) {};
	\node[draw,fill,circle] (1) at (-1,1) {};
	\node[draw,fill,circle] (2) at (1,-1) {};
	\node[draw,fill,circle] (3) at (3,1) {};

	\draw[-] (0) to (1) to (2) to (3);
	\draw[dotted] (-2,0) circle (4);

	\draw[dotted,red] (0) to (3);
	\draw[dotted,red] (1) to (3);
\end{tikzpicture}


==> tikz/module_p4_4.tikz <==
\begin{tikzpicture}
	\node[draw,fill,circle] (0) at (-3,-1) {};
	\node[draw,fill,circle] (1) at (-1,1) {};
	\node[draw,fill,circle] (2) at (1,-1) {};
	\node[draw,fill,circle] (3) at (3,1) {};

	\draw[-] (0) to (1) to (2) to (3);
	\draw[dotted] (0,0) circle (4);
\end{tikzpicture}

